Seen and unseen: bursty star formation and its implications for observations of high-redshift galaxies with JWST

Both observations and simulations have shown strong evidence for highly time-variable star formation in low-mass and/or high-redshift galaxies, which has important observational implications because high-redshift galaxy samples are rest-UV selected and therefore particularly sensitive to the recent star formation. Using a suite of cosmological "zoom-in" simulations at $z>5$ from the Feedback in Realistic Environments (FIRE) project, we examine the implications of bursty star formation histories for observations of high-redshift galaxies with JWST. We characterize how the galaxy observability depends on the star formation history. We also investigate selection effects due to bursty star formation on the physical properties measured, such as the gas fraction, specific star formation rate, and metallicity. We find the observability to be highly time-dependent for galaxies near the survey's limiting flux due to the SFR variability: as the star formation rate fluctuates, the same galaxy oscillates in and out of the observable sample. The observable fraction $f_\mathrm{obs} = 50\%$ at $z \sim 7$ and $M_{\star} \sim 10^{8.5}$ to $10^{9}\,M_{\odot}$ for a JWST/NIRCam survey reaching a limiting magnitude of $m^\mathrm{lim}_\mathrm{AB} \sim 29$-$30$, representative of surveys such as JADES and CEERS. JWST-detectable galaxies near the survey limit tend to have properties characteristic of galaxies in the bursty phase: on average, they show approximately 2.5 times higher cold, dense gas fractions and 20 times higher specific star formation rates at a given stellar mass than galaxies below the rest-UV detection threshold. Our study represents a first step in quantifying selection effects and the associated biases due to bursty star formation in studying high-redshift galaxy properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
